GriD-LMIA: A Gridding-Based Assembler for Solving Differentiable Parameter-Dependent Linear Matrix Inequalities

Parameter-dependent linear matrix inequalities (PD-LMIs) require holding over a continuous domain. When the scheduling parameters vary with time, derivatives of parameter-dependent decisions may also enter the conditions. Since semidefinite programming solvers require finitely many constraints, we introduce GriD-LMIA, the Gridding-based Differentiable PD-LMI Assembler. It converts the conditions that need to hold on a continuous domain into finitely many sufficient LMIs in MATLAB. It first partitions the domain with a hyper-rectangular grid and represents known data and decisions on each cell with tensor Bernstein polynomials. The package exports direct Bernstein, P\'olya-elevated, and sum-of-squares-based certificates through YALMIP. Examples are given to examine the balance among grid density, decision degree, and certificate choice.

==> pics/agulhari2019_degree_comparison.csv <==
m,pd_direct,pd_polya,rolmip_direct,rolmip_polya,lpvtools
0,2.84294386166985,NaN,2.84294395208258,NaN,2.24726190244982
1,1.69895266198667,1.67723354944991,1.69895269955936,NaN,2.24726190244982
2,1.57797373728524,1.54780419060424,1.57797375853631,NaN,2.24726190244982
3,1.52600719503896,1.49841112749822,1.52600722270168,NaN,2.24726190244982
4,1.50438150684963,1.48536972997169,1.50438153882385,NaN,2.24726190244982
5,1.49171568834437,1.47806352006831,1.49171572603128,NaN,2.24726190244982


==> pics/agulhari2019_grid_surface.csv <==
k1,k2,k3,m,gamma,status,problem_code
2,2,2,1,1.69895266198667,problem-0,0
3,2,2,1,1.63918327282865,problem-0,0
4,2,2,1,1.6072824959984,problem-0,0
5,2,2,1,1.59095278318072,problem-0,0
6,2,2,1,1.58056691529309,problem-0,0
7,2,2,1,1.5737906583642,problem-0,0
8,2,2,1,1.5692301193684,problem-0,0
2,3,2,1,1.67939730942778,problem-0,0
3,3,2,1,1.62453605818876,problem-0,0
4,3,2,1,1.5949867854073,problem-0,0
5,3,2,1,1.57906395844389,problem-0,0
6,3,2,1,1.56912652341738,problem-0,0
7,3,2,1,1.56256815425324,problem-0,0
8,3,2,1,1.55795978083144,problem-0,0
2,4,2,1,1.66967949700414,problem-0,0
3,4,2,1,1.61773713647902,problem-0,0
4,4,2,1,1.58873794903701,problem-0,0
5,4,2,1,1.57306431447383,problem-0,0
6,4,2,1,1.56342868324176,problem-0,0
7,4,2,1,1.55699712995601,problem-0,0
8,4,2,1,1.5523710051615,problem-0,0
2,5,2,1,1.66373520787036,problem-0,0
3,5,2,1,1.61327740042499,problem-0,0
4,5,2,1,1.58502680439577,problem-0,0
5,5,2,1,1.56956823441809,problem-0,0
6,5,2,1,1.56006585752898,problem-0,0
7,5,2,1,1.55371681009952,problem-0,0
8,5,2,1,1.54907783786207,problem-0,0


==> pics/masubuchi_grid_sensitivity.csv <==
k,m0,m1,m2,m3,lpvtools
2,7.58491098558659,6.79910233143614,6.48850694768337,6.32451543740347,6.14854471710287
3,7.58491098030177,6.23474238222457,6.08827684607597,5.99383583384036,6.14854471710287
4,7.58491090048248,6.04636272017956,5.93877971806692,5.86643080554888,6.14854471710287
5,7.58491089954602,5.9798081696031,5.86734851856969,5.81917875233005,6.14854471710287
6,7.58491089754291,5.93151750696961,5.83309750078704,5.8002963113345,6.14854471710287
7,7.58491091240604,5.89517721761553,5.81379384954302,5.78936160626682,6.14854471710287
8,7.5849109182784,5.86745510361786,5.80111631672819,5.78266592479736,6.14854471710287
9,7.58491091495052,5.84813523249487,5.79286827554122,5.77864532186093,6.14854471710287
10,7.58491090838505,5.83494304387394,5.78740245278521,5.77571963794281,6.14854471710287


==> pics/masubuchi_k2_comparison.csv <==
m,direct,polya,putinar,fullbox,rolmip,lpvtools
0,7.58491098558659,7.58491089592857,7.58491091381029,7.58491091381029,7.58491118668118,6.14854471710287
1,6.79910233143614,6.57477869776594,6.05101324526206,6.05101324526206,6.79910246630242,6.14854471710287
2,6.48850694768337,6.34404790203775,5.95012488920845,5.95012488920845,6.48850710121466,6.14854471710287
3,6.32451543740347,6.23560842392764,5.93116984425286,5.93116984425286,6.32451563229613,6.14854471710287
4,6.23032169495784,6.17324028930116,5.8408211383463,5.8408211383463,6.23032189395717,6.14854471710287
5,6.17000780456539,6.1242427773828,5.79028335862412,5.79028335862412,6.17000798315517,6.14854471710287
6,6.10879485990491,6.06988692783796,5.77811272985407,5.77811272985407,6.10879502760427,6.14854471710287
7,6.06356005989556,6.03402777806625,5.77195371679862,5.77195371679862,6.06356021496288,6.14854471710287
8,6.03239825375192,6.00731573861967,5.77099047665509,5.77099047665509,6.03239827568046,6.14854471710287
9,6.0052339220785,5.9849898786223,5.76853372625412,5.76853372625412,6.0052340882,6.14854471710287
10,5.98356217496315,5.96577722201205,5.76812490730308,5.76812490730308,5.9835623425847,6.14854471710287

